An analytic resolution to the competition between Lyman-Werner radiation and metal winds in direct collapse black hole hosts

A near pristine atomic cooling halo close to a star forming galaxy offers a natural pathway for forming massive direct collapse black hole (DCBH) seeds which could be the progenitors of the $z>6$ redshift quasars. The close proximity of the haloes enables a sufficient Lyman-Werner flux to effectively dissociate H$_2$ in the core of the atomic cooling halo. A mild background may also be required to delay star formation in the atomic cooling halo, often attributed to distant background galaxies. In this letter we investigate the impact of metal enrichment from both the background galaxies and the close star forming galaxy under extremely unfavourable conditions such as instantaneous metal mixing. We find that within the time window of DCBH formation, the level of enrichment never exceeds the critical threshold (Z$_{cr} \sim 1 \times 10^{-5} \ \rm Z_{\odot})$, and attains a maximum metallicity of Z $\sim 2 \times 10^{-6} \ \rm Z_{\odot}$. As the system evolves, the metallicity eventually exceeds the critical threshold, long after the DCBH has formed.

==> FIGURES/write_regan_bg.txt <==
       34.999410       16.190763            -NaN
       34.711322       35.969669   3.5090421e-05
       34.428929       63.983658   0.00027191625
       34.152053       80.747932   0.00075696353
       33.880523       92.609398    0.0015066033
       33.614177       101.61358    0.0025321770
       33.352858       108.52811    0.0038424961
       33.096415       114.15738    0.0054448173
       32.844705       118.77344    0.0073453360
       32.597589       122.73951    0.0095494736
       32.354935       125.99384     0.012062059
       32.116616       128.68936     0.014887454
       31.882508       131.02460     0.018029638
       31.652493       133.09512     0.021492277
       31.426460       134.92450     0.025278770
       31.204297       136.50240     0.029392288
       30.985901       137.80251     0.033835805
       30.771170       138.99409     0.038612123
       30.560007       140.07333     0.043723889
       30.352318       141.15257     0.049173618
       30.148012       142.23181     0.054963699
       29.947002       143.31104     0.061096416
       29.749204       144.39027     0.067573950
       29.554536       145.46951     0.074398392
       29.362920       145.63672     0.081571753
       29.174280       145.80392     0.089095965
       28.988543       145.97112     0.096972891
       28.805638       146.13832      0.10520433
       28.625496       146.30553      0.11379202
       28.448052       146.47273      0.12273763
       28.273241       146.63992      0.13204281
       28.101001       146.80713      0.14170913
       27.931272       146.97433      0.15173812
       27.763997       147.14154      0.16213128
       27.599118       147.23145      0.17289005
       27.436582       147.32135      0.18401586
       27.276336       147.41125      0.19551006
       27.118327       147.50117      0.20737402
       26.962508       147.59108      0.21960903
       26.808830       147.68098      0.23221638
       26.657246       147.77090      0.24519731
       26.507710       147.86081      0.25855304
       26.360179       147.95071      0.27228478
       26.214611       148.00839      0.28639369
       26.070963       148.06607      0.30088091
       25.929196       148.12375      0.31574756
       25.789270       148.18141      0.33099476
       25.651148       148.23909      0.34662357
       25.514792       148.29677      0.36263505
       25.380167       148.35445      0.37903024

